A Geometrical Root Finding Method for Polynomials, with Complexity Analysis

The usual methods for root finding of polynomials are based on the iteration of a numerical formula for improvement of successive estimations. The unpredictable nature of the iterations prevents to search roots inside a pre-specified region of complex plane. This work describes a root finding method that overcomes this disadvantage. It is based on the winding number of plane curves, a geometric construct that is related to the number of zeros of each polynomial. The method can be restrained to search inside a pre-specified region. It can be easily parallelized. Its correctness is formally proven, and its computational complexity is also analyzed.

==> images/operators/leame.txt <==
x=[4  7 7 7 8 8.5  8 6 5 5 5 4 3 2 4 ]

y=[10 9 6 5 4 3.5  3 2 3 4 7 7 8 9 10]

plot(x,y)
hold on
plot(x,y,'*')

con=[x' y']
[ux,uy]=U(con)
plot(ux,uy,'go')
plot(ux,uy,'g')


--------------
x=[4  7 7 7 8   8 6 5 5 5 4 3 2 4 ]

y=[10 9 6 5 4   3 2 3 4 7 7 8 9 10]


t=1:length(x);
xx=spline(t,x,[1:.1:length(x)]);
yy=spline(t,y,[1:.1:length(x)]);

plot(xx,yy)
hold on
con=[xx' yy'];

[uxx,uyy]=U(con);
plot(uxx,uyy,'g')

[dxx,dyy]=D(con);
plot(dxx,dyy,'r')

[uuxx,uuyy]=U([uxx,uyy]);
plot(uuxx,uuyy,'y')

[udxx,udyy]=U([dxx,dyy]);
plot(udxx,udyy,'m')

[duxx,duyy]=D([uxx,uyy]);
plot(duxx,duyy,'b')

[ddxx,ddyy]=D([dxx,dyy]);
plot(ddxx,ddyy,'k')
------------------
for t=1:10000
plot(rand,rand,'*','Color', [rand rand rand])
end

-----------------------
se cambia el tipo de salida


x=[4  7 7 7 8   8 6 5 5 5 4 3 2 4 ]

y=[10 9 6 5 4   3 2 3 4 7 7 8 9 10]


t=1:length(x);
xx=spline(t,x,[1:.1:length(x)]);
yy=spline(t,y,[1:.1:length(x)]);

plot(xx,yy)
hold on
con=[xx' yy'];

ucon=U(con);
plotcon(ucon)

dcon=D(con);
plotcon(dcon)

uucon=U(U(con));
plotcon(uucon)

udcon=U(D(con));
plotcon(udcon)

ducon=D(U(con));
plotcon(ducon)

ddcon=D(D(con));
plotcon(ddcon)

luucon=L(U(U(con)));
plotcon(luucon)

ludcon=L(U(D(con)));
plotcon(ludcon)

lducon=L(D(U(con)));
plotcon(lducon)

lddcon=L(D(D(con)));
plotcon(lddcon)


-------------
con generation!


x=[4  7 7 7 8   8 6 5 5 5 4 3 2 4 ]

y=[10 9 6 5 4   3 2 3 4 7 7 8 9 10]


t=1:length(x);
xx=spline(t,x,[1:.1:length(x)]);
yy=spline(t,y,[1:.1:length(x)]);

plot(xx,yy)
hold on
con=[xx' yy'];

O0{1}=con;

O1=aplicar(O0)
O2=aplicar(O1)
O3=aplicar(O2)
O4=aplicar(O3)
O5=aplicar(O4)

for i=1:length(O1)
  plotcon(O1{i})
end

for i=1:length(O2)
  plotcon(O2{i})
end

for i=1:length(O3)
  plotcon(O3{i})
end

for i=1:length(O4)
  plotcon(O4{i})
end

for i=1:length(O5)
  plotcon(O5{i})
end


---------
O0{1}=con;

OH1=aplicarOH(O0,1);
OH2=aplicarOH(O0,2);
OH3=aplicarOH(O0,3);
OH4=aplicarOH(O0,4);
OH5=aplicarOH(O0,5);

OV1=aplicarOV(O0,1);
OV2=aplicarOV(O0,2);
OV3=aplicarOV(O0,3);
OV4=aplicarOV(O0,4);
OV5=aplicarOV(O0,5);


figure
hold on

for i=1:length(OH1)
  plotcon(OH1{i})
end

for i=1:length(OH2)
plotcon(OH2{i})
end
for i=1:length(OH3)
plotcon(OH3{i})
end
for i=1:length(OH4)
plotcon(OH4{i})
end
for i=1:length(OH5)
plotcon(OH5{i})
end


figure
hold on
for i=1:length(OV1)
  plotcon(OV1{i})
end

for i=1:length(OV2)
plotcon(OV2{i})
end
pause
for i=1:length(OV3)
plotcon(OV3{i})
end

pause
for i=1:length(OV4)
plotcon(OV4{i})
end

pause
for i=1:length(OV5)
plotcon(OH5{i})
end

cuidado que los operadores, tal como están implementados, no se portan bien si los la respuesta es no conexa.

t=0:.001:2*pi;
x=cos(t);
y=sin(t);
con=[x' y'];
O0{1}=con;

OH1=aplicarOH(O0,1);
OH2=aplicarOH(O0,2);
OH3=aplicarOH(O0,3);
OH4=aplicarOH(O0,4);
OH5=aplicarOH(O0,5);

OV1=aplicarOV(O0,1);
OV2=aplicarOV(O0,2);
OV3=aplicarOV(O0,3);
OV4=aplicarOV(O0,4);
OV5=aplicarOV(O0,5);


figure
hold on

for i=1:length(OH1)
  plotcon(OH1{i})
end

--------------

figure
plot(xx,yy)
hold on

for i=1:length(OH1)
  plot(OH1{i})
pause
end
figure
hold on
for i=1:length(OH2)
plotcon(OH2{i})
end
figure
hold on
for i=1:length(OH3)
plotcon(OH3{i})
end



figure
plot(xx,yy)
hold on

for i=1:length(OH1)
  micon =OH1{i};
  plot(micon(:,1),micon(:,2),'k')
  t='\rm(\itP\rm)';
  % para OH, la primera mitad es U y la segunda D
  % y los siguietes, la primera R y la segunda L

  if bitget(i,1) == 1
    t=['U' t];
    if bitget(i,2) == 1
      t=['L' t];
    else
      t=['R' t];
    end
  else
    t=['D' t];
    if bitget(i,2) == 1
      t=['R' t];
    else
      t=['L' t];
    end
  end
  t=['\it' t];  text(mean(micon(:,1)),mean(micon(:,2)),t,'HorizontalAlignment','center','FontSize',16,'FontName','Times New Roman')
end

axis equal 
axis off


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
x=[4  7 7 7 8   8 6 5 5 5 4 3 2 4 ]

y=[10 9 6 5 4   3 2 3 4 7 7 8 9 10]


t=1:length(x);
xx=spline(t,x,[1:.1:length(x)]);
yy=spline(t,y,[1:.1:length(x)]);

plot(xx,yy)
hold on
axis equal 
axis off
con=[xx' yy'];


O0{1}=con;

OH1=aplicarOH(O0,1);
OH2=aplicarOH(O0,2);
OH3=aplicarOH(O0,3);
OH4=aplicarOH(O0,4);
OH5=aplicarOH(O0,5);

figure
hold on
for i=1:length(OH1)
  plotcon(OH1{i})
end

figure
hold on

for i=1:length(OH2)
plotcon(OH2{i})
end

figure
hold on
for i=1:length(OH3)
plotcon(OH3{i})
end

figure
hold on
for i=1:length(OH4)
plotcon(OH4{i})
end

figure
hold on
for i=1:length(OH5)
plotcon(OH5{i})
end

%%%%%%%%%%%%%%%%%%%%%%%%%%%
x=[4  7 7 7 8   8 6 5 5 5 4 3 2 4 ]

y=[10 9 6 5 4   3 2 3 4 7 7 8 9 10]


t=1:length(x);
xx=spline(t,x,[1:.1:length(x)]);
yy=spline(t,y,[1:.1:length(x)]);

plot(xx,yy)
hold on
axis equal 
axis off
con=[xx' yy'];


O0{1}=con;

OH1=aplicarOH(O0,1);
OH2=aplicarOH(O0,2);
OH3=aplicarOH(O0,3);

figure 
hold on
for i=1:length(OH1)
    micon =OH1{i};
    plot(micon(:,1),micon(:,2),'k')
    t='\rm(\itP\rm)';
    % para OH, la primera mitad es U y la segunda D
    % y los siguietes, la primera R y la segunda L
    for j=1:2:(max(find(bitget(length(OH1)-1,1:52)>0)))
        if bitget(i,j) == 1
            t=['T' t];
            if bitget(i,j+1) == 1
                t=['L' t];
            else
                t=['R'  t];
            end
        end
        if bitget(i,j) == 0
            t=['B' t];
            if bitget(i,j+1) == 1
                t=['R'  t];
            else
                t=['L' t];
            end
        end
    end
    t=['\it' t];  text(mean(micon(:,1)),mean(micon(:,2)),t,'HorizontalAlignment','center','FontSize',16,'FontName','Times New Roman')
end

axis equal 
axis off

micon =OH1{3};
text(max(micon(:,1)),min(micon(:,2)),'\itm_H\rm of \itP','FontSize',14,'FontName','Times New Roman')
text(min(micon(:,1)),max(micon(:,2))+.2,'\itm_V\rm of \itT\rm(\itP\rm)','FontSize',14,'FontName','Times New Roman')
micon =OH1{2};
text(max(micon(:,1)),min(micon(:,2))-.1,'\itm_V\rm of \itB\rm(\itP\rm)','FontSize',14,'FontName','Times New Roman')






==> images/readme.txt <==
recordar que las imágenes se insertan como pdf, en pdf lates, asin que hay que hacer
1)export del matlab a eps (por ejemplo)
2) ps2pdf del.eps

luego el fuente tex no tiene que tener cargado include graphicsx

--------------------------

para ver los eps en la opcion "miniaturas" del explorer

for i in $(ls *.eps); do convert $i ${i/.eps/.jpg}; done



